Composite nature of exotic states from data analysis

We introduce two basic concepts: the compositeness for resonance and the Castillejo-Dalitz-Dyson (CDD) pole. Applying them to hadron states $X(3872)$, $Z_b(10610)$ and $Z_b(10650)$, and $T_{cc}$, we obtain their compositeness values and achieve deeper insights into their inner structure.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

